An adapted deflated conjugate gradient solver for robust extended/generalised finite element solutions of large scale, 3D crack propagation problems

An adapted deflation preconditioner is employed to accelerate the solution of linear systems resulting from the discretization of fracture mechanics problems with well-conditioned extended/generalized finite elements. The deflation space typically used for linear elasticity problems is enriched with additional vectors, accounting for the enrichment functions used, thus effectively removing low frequency components of the error. To further improve performance, deflation is combined, in a multiplicative way, with a block-Jacobi preconditioner, which removes high frequency components of the error as well as linear dependencies introduced by enrichment. The resulting scheme is tested on a series of non-planar crack propagation problems and compared to alternative linear solvers in terms of performance.

==> Tikz_figures/DCG_residuals_BJ_500.csv <==
i, r 
1, 2.70016
2, 2.47831
3, 1.45435
4, 1.17362
5, 0.948659
6, 1.02428
7, 1.21928
8, 1.48237
9, 1.77773
10, 1.76637
11, 1.67292
12, 1.28316
13, 0.997062
14, 0.716803
15, 0.565271
16, 0.434186
17, 0.368126
18, 0.30994
19, 0.281159
20, 0.244946
21, 0.221567
22, 0.1937
23, 0.172467
24, 0.150273
25, 0.137556
26, 0.132633
27, 0.141602
28, 0.152743
29, 0.175829
30, 0.196813
31, 0.215785
32, 0.214104
33, 0.20893
34, 0.183868
35, 0.170103
36, 0.152356
37, 0.146878
38, 0.145514
39, 0.149686
40, 0.167071
41, 0.168307
42, 0.178605
43, 0.165578
44, 0.151753
45, 0.122769
46, 0.0999199
47, 0.073869
48, 0.0572888
49, 0.0426914
50, 0.0321938
51, 0.0247372
52, 0.018016
53, 0.0148528
54, 0.011686
55, 0.0109423
56, 0.00980463
57, 0.00975669
58, 0.00882463
59, 0.00823118
60, 0.00685869
61, 0.00588593
62, 0.00462109
63, 0.00386395
64, 0.00310322
65, 0.00266595
66, 0.00222582
67, 0.00190772
68, 0.00156879
69, 0.00125525
70, 0.000985347
71, 0.000759739
72, 0.00057269
73, 0.000441586
74, 0.000331527
75, 0.000262064
76, 0.000202459
77, 0.000171812
78, 0.000141661
79, 0.000125801
80, 0.000108483
81, 9.73038e-05
82, 8.5798e-05
83, 8.0285e-05
84, 7.19453e-05
85, 6.57372e-05
86, 5.8192e-05
87, 5.1127e-05
88, 4.25431e-05
89, 3.52126e-05
90, 2.68672e-05
91, 2.13398e-05
92, 1.61152e-05
93, 1.26126e-05
94, 9.84735e-06
95, 7.62396e-06
96, 5.79371e-06
97, 4.38983e-06
98, 3.28349e-06
99, 2.40954e-06
100, 1.75174e-06
101, 1.27465e-06
102, 8.91896e-07
103, 6.34703e-07
104, 4.39043e-07
105, 3.11108e-07
106, 2.16156e-07
107, 1.53451e-07
108, 1.05739e-07
109, 7.49449e-08
110, 5.32113e-08
111, 3.84566e-08
112, 2.74247e-08
113, 1.97264e-08
114, 1.4624e-08
115, 1.05938e-08
116, 7.65414e-09
117, 5.4408e-09
118, 3.94826e-09
119, 2.73657e-09
120, 1.9161e-09
121, 1.34166e-09
122, 9.2483e-10
123, 6.58645e-10
124, 4.55568e-10
125, 3.24918e-10
126, 2.2171e-10
127, 1.56547e-10
128, 1.08672e-10
129, 7.50643e-11
130, 5.27073e-11
131, 3.65516e-11
132, 2.5925e-11
133, 1.80068e-11
134, 1.26677e-11
135, 8.69215e-12
136, 6.07404e-12
137, 4.15824e-12
138, 2.84644e-12
139, 1.98745e-12
140, 1.3745e-12
141, 9.53541e-13
142, 6.64462e-13
143, 4.67557e-13
144, 3.26269e-13
145, 2.26623e-13
146, 1.57393e-13
147, 1.08376e-13
148, 7.51472e-14
149, 5.24606e-14
150, 3.74193e-14
151, 2.74848e-14
152, 2.16747e-14
153, 1.86908e-14
154, 1.83128e-14
155, 2.0331e-14
156, 2.46401e-14
157, 3.12819e-14
158, 3.7845e-14
159, 4.16563e-14
160, 4.05742e-14
161, 3.45122e-14
162, 2.73718e-14
163, 2.06165e-14
164, 1.57366e-14
165, 1.26512e-14
166, 1.10582e-14
167, 1.09565e-14
168, 1.24256e-14
169, 1.48512e-14
170, 1.85717e-14
171, 2.23735e-14
172, 2.51115e-14
173, 2.4267e-14
174, 2.12383e-14
175, 1.64337e-14
176, 1.24593e-14
177, 8.73297e-15


==> Tikz_figures/DCG_residuals_BJ_E_500.csv <==
i, r 
1, 3.58591
2, 3.22126
3, 1.98066
4, 1.50537
5, 1.02899
6, 0.794752
7, 0.589062
8, 0.426831
9, 0.320273
10, 0.244416
11, 0.20421
12, 0.175102
13, 0.167763
14, 0.160394
15, 0.149956
16, 0.126353
17, 0.0997811
18, 0.0719966
19, 0.0498352
20, 0.0334685
21, 0.0221911
22, 0.0151015
23, 0.0103891
24, 0.00710426
25, 0.00485469
26, 0.00329439
27, 0.00231819
28, 0.00160544
29, 0.00114597
30, 0.000781614
31, 0.000551568
32, 0.000380685
33, 0.000271953
34, 0.000186487
35, 0.000129833
36, 8.81736e-05
37, 6.06504e-05
38, 4.12154e-05
39, 2.76095e-05
40, 1.88732e-05
41, 1.28929e-05
42, 9.03622e-06
43, 6.38507e-06
44, 4.49988e-06
45, 3.13619e-06
46, 2.20712e-06
47, 1.49642e-06
48, 1.04022e-06
49, 7.01446e-07
50, 4.79447e-07
51, 3.25531e-07
52, 2.18962e-07
53, 1.4969e-07
54, 1.00533e-07
55, 6.7238e-08
56, 4.5335e-08
57, 3.04774e-08
58, 2.04926e-08
59, 1.36759e-08
60, 9.15865e-09
61, 6.06564e-09
62, 3.98528e-09
63, 2.63956e-09
64, 1.74192e-09
65, 1.14981e-09
66, 7.42971e-10
67, 5.01973e-10
68, 3.26168e-10
69, 2.19983e-10
70, 1.45515e-10
71, 9.94235e-11
72, 6.60261e-11
73, 4.47791e-11
74, 3.02872e-11
75, 2.02352e-11
76, 1.37644e-11
77, 9.3194e-12
78, 6.28051e-12
79, 4.2951e-12
80, 2.94594e-12
81, 2.0165e-12
82, 1.3797e-12
83, 9.27327e-13
84, 6.23892e-13
85, 4.12284e-13
86, 2.77282e-13
87, 1.78367e-13
88, 1.19837e-13
89, 7.82382e-14
90, 5.20868e-14
91, 3.45843e-14
92, 2.33005e-14
93, 1.53974e-14
94, 1.03316e-14
95, 6.95987e-15


==> Tikz_figures/DCG_residuals_J_500.csv <==
i, r 
1, 3.14577
2, 3.12849
3, 3.02469
4, 2.86613
5, 2.60874
6, 2.53885
7, 2.26664
8, 2.13178
9, 1.88701
10, 1.75286
11, 1.57092
12, 1.41296
13, 1.24035
14, 1.10908
15, 1.02443
16, 0.970521
17, 0.885772
18, 0.845266
19, 0.799499
20, 0.768329
21, 0.72247
22, 0.716494
23, 0.69462
24, 0.684614
25, 0.68498
26, 0.68196
27, 0.6948
28, 0.731242
29, 0.741891
30, 0.778761
31, 0.837867
32, 0.921241
33, 0.961808
34, 1.01038
35, 1.04855
36, 1.12379
37, 1.19278
38, 1.25123
39, 1.27932
40, 1.32701
41, 1.3631
42, 1.38087
43, 1.41455
44, 1.41493
45, 1.40556
46, 1.35028
47, 1.32993
48, 1.2518
49, 1.20953
50, 1.15318
51, 1.10064
52, 1.03883
53, 0.976848
54, 0.932079
55, 0.875847
56, 0.827417
57, 0.774761
58, 0.722288
59, 0.68834
60, 0.644553
61, 0.601892
62, 0.566696
63, 0.528346
64, 0.503451
65, 0.462428
66, 0.434257
67, 0.414498
68, 0.401992
69, 0.385919
70, 0.373253
71, 0.358118
72, 0.351471
73, 0.346174
74, 0.339728
75, 0.331107
76, 0.33234
77, 0.332907
78, 0.332764
79, 0.333391
80, 0.33595
81, 0.335144
82, 0.327514
83, 0.323581
84, 0.323421
85, 0.31507
86, 0.301684
87, 0.300468
88, 0.293441
89, 0.288235
90, 0.277137
91, 0.268013
92, 0.257956
93, 0.252378
94, 0.238243
95, 0.230044
96, 0.218411
97, 0.210628
98, 0.201554
99, 0.193264
100, 0.184486
101, 0.176206
102, 0.169643
103, 0.163763
104, 0.161287
105, 0.153804
106, 0.151906
107, 0.144543
108, 0.138597
109, 0.13358
110, 0.12986
111, 0.125466
112, 0.11981
113, 0.11646
114, 0.114052
115, 0.114587
116, 0.112881
117, 0.11225
118, 0.110069
119, 0.108359
120, 0.108784
121, 0.106991
122, 0.106613
123, 0.106207
124, 0.107472
125, 0.108437
126, 0.108492
127, 0.107885
128, 0.107113
129, 0.107478
130, 0.106048
131, 0.106936
132, 0.105669
133, 0.107201
134, 0.107331
135, 0.106706
136, 0.10961
137, 0.110671
138, 0.110186
139, 0.112179
140, 0.115413
141, 0.113037
142, 0.112741
143, 0.113949
144, 0.114404
145, 0.117621
146, 0.116667
147, 0.114425
148, 0.115348
149, 0.116429
150, 0.115828
151, 0.116493
152, 0.1156
153, 0.11638
154, 0.116949
155, 0.117312
156, 0.115879
157, 0.115205
158, 0.112424
159, 0.110768
160, 0.109342
161, 0.110171
162, 0.10908
163, 0.106778
164, 0.104449
165, 0.102251
166, 0.0998048
167, 0.0979122
168, 0.0953118
169, 0.0919118
170, 0.0897004
171, 0.0869798
172, 0.0838467
173, 0.0812327
174, 0.0798051
175, 0.0776191
176, 0.0771563
177, 0.0759767
178, 0.0739748
179, 0.0731484
180, 0.0722329
181, 0.0728918
182, 0.0726453
183, 0.0746067
184, 0.0743796
185, 0.0749878
186, 0.0745115
187, 0.0762818
188, 0.0765593
189, 0.0786509
190, 0.0787748
191, 0.0809987
192, 0.0853607
193, 0.0889729
194, 0.0878469
195, 0.0871292
196, 0.0894119
197, 0.0912845
198, 0.0929348
199, 0.0948226
200, 0.097443
201, 0.0984358
202, 0.0989628
203, 0.103313
204, 0.104257
205, 0.106529
206, 0.10801
207, 0.111536
208, 0.111489
209, 0.111931
210, 0.112426
211, 0.113114
212, 0.113953
213, 0.117436
214, 0.120609
215, 0.117648
216, 0.117949
217, 0.121206
218, 0.12426
219, 0.122328
220, 0.116926
221, 0.115707
222, 0.113157
223, 0.113976
224, 0.112105
225, 0.111966
226, 0.109167
227, 0.106177
228, 0.103267
229, 0.101547
230, 0.0971069
231, 0.0934971
232, 0.089038
233, 0.0867173
234, 0.0837666
235, 0.0805607
236, 0.0759463
237, 0.072544
238, 0.0700795
239, 0.0673825
240, 0.0632962
241, 0.0601825
242, 0.0570243
243, 0.0545297
244, 0.0519327
245, 0.0511078
246, 0.0509255
247, 0.0473312
248, 0.0452531
249, 0.0436027
250, 0.04365
251, 0.0426402
252, 0.0419906
253, 0.0406128
254, 0.0403856
255, 0.0397572
256, 0.038872
257, 0.0382846
258, 0.0383201
259, 0.0379888
260, 0.0376184
261, 0.0371722
262, 0.0372206
263, 0.0374343
264, 0.0368952
265, 0.0364804
266, 0.0365103
267, 0.0365438
268, 0.0373521
269, 0.0369131
270, 0.0363807
271, 0.0359223
272, 0.0359989
273, 0.036075
274, 0.0351159
275, 0.0346593
276, 0.0339576
277, 0.0332858
278, 0.0328586
279, 0.0320777
280, 0.0314104
281, 0.0309391
282, 0.0305653
283, 0.0292938
284, 0.0284308
285, 0.0280833
286, 0.0279113
287, 0.0270748
288, 0.0262163
289, 0.0263146
290, 0.0254926
291, 0.0252483
292, 0.0243825
293, 0.0241368
294, 0.0235218
295, 0.0235381
296, 0.0229478
297, 0.0224677
298, 0.0215698
299, 0.021096
300, 0.0205328
301, 0.0196339
302, 0.0190562
303, 0.0187666
304, 0.018021
305, 0.0171312
306, 0.0163718
307, 0.0155145
308, 0.0148643
309, 0.0140864
310, 0.0133402
311, 0.0127004
312, 0.0120423
313, 0.0115594
314, 0.0107624
315, 0.0101722
316, 0.00962699
317, 0.00915319
318, 0.0085119
319, 0.00814849
320, 0.00764285
321, 0.00735322
322, 0.00710172
323, 0.00671387
324, 0.00624139
325, 0.00589924
326, 0.00559817
327, 0.00539567
328, 0.00530029
329, 0.00492236
330, 0.00459165
331, 0.00444398
332, 0.00435391
333, 0.00407504
334, 0.00382429
335, 0.00372281
336, 0.00362995
337, 0.00342392
338, 0.00327176
339, 0.00313433
340, 0.0030363
341, 0.00288566
342, 0.00277536
343, 0.00266063
344, 0.00253603
345, 0.00251584
346, 0.00243971
347, 0.00236122
348, 0.00230934
349, 0.00222181
350, 0.00213657
351, 0.0020441
352, 0.00203126
353, 0.00201914
354, 0.00200188
355, 0.0018987
356, 0.0017631
357, 0.00168602
358, 0.00163241
359, 0.00161886
360, 0.00160131
361, 0.00144276
362, 0.0013516
363, 0.0013165
364, 0.00130359
365, 0.00118289
366, 0.00110281
367, 0.00103722
368, 0.000965209
369, 0.000924835
370, 0.00086081
371, 0.000825877
372, 0.000797811
373, 0.000776628
374, 0.000739722
375, 0.000689908
376, 0.000646673
377, 0.00063204
378, 0.000590299
379, 0.000556696
380, 0.00053764
381, 0.000534534
382, 0.0004992
383, 0.00047031
384, 0.000458163
385, 0.000451211
386, 0.000435246
387, 0.000420119
388, 0.000407466
389, 0.00039688
390, 0.00038542
391, 0.000380708
392, 0.000368402
393, 0.000354098
394, 0.000341466
395, 0.000337254
396, 0.000331582
397, 0.000318122
398, 0.00030772
399, 0.000294039
400, 0.000282622
401, 0.000268154
402, 0.00025302
403, 0.000244007
404, 0.000231356
405, 0.000220476
406, 0.000210704
407, 0.000200779
408, 0.000189713
409, 0.000180347
410, 0.000170269
411, 0.000163431
412, 0.000154453
413, 0.000148376
414, 0.000142023
415, 0.00013797
416, 0.000130282
417, 0.00012574
418, 0.000122927
419, 0.000117289
420, 0.000111164
421, 0.000107821
422, 0.000105842
423, 0.000103159
424, 9.85017e-05
425, 9.55423e-05
426, 9.40429e-05
427, 9.11839e-05
428, 8.99539e-05
429, 8.81949e-05
430, 8.61833e-05
431, 8.32799e-05
432, 8.19698e-05
433, 8.15367e-05
434, 7.85603e-05
435, 7.77112e-05
436, 7.67922e-05
437, 7.43578e-05
438, 7.16096e-05
439, 6.98564e-05
440, 6.93485e-05
441, 6.67629e-05
442, 6.35926e-05
443, 6.14841e-05
444, 6.00415e-05
445, 5.80199e-05
446, 5.76173e-05
447, 5.56294e-05
448, 5.47009e-05
449, 5.2748e-05
450, 5.17732e-05
451, 4.98416e-05
452, 4.92422e-05
453, 4.91828e-05
454, 4.90799e-05
455, 4.83573e-05
456, 4.86034e-05
457, 4.83295e-05
458, 4.856e-05
459, 4.92722e-05
460, 4.90927e-05
461, 4.79226e-05
462, 4.77142e-05
463, 4.77978e-05
464, 4.7142e-05
465, 4.74191e-05
466, 4.70279e-05
467, 4.64085e-05
468, 4.62208e-05
469, 4.51578e-05
470, 4.39102e-05
471, 4.324e-05
472, 4.21181e-05
473, 4.06616e-05
474, 3.94555e-05
475, 3.81241e-05
476, 3.61421e-05
477, 3.41866e-05
478, 3.2179e-05
479, 2.99345e-05
480, 2.8517e-05
481, 2.79709e-05
482, 2.67834e-05
483, 2.6257e-05
484, 2.4359e-05
485, 2.35407e-05
486, 2.27267e-05
487, 2.12973e-05
488, 2.0124e-05
489, 1.95923e-05
490, 1.91638e-05
491, 1.86528e-05
492, 1.73628e-05
493, 1.68068e-05
494, 1.6338e-05
495, 1.63157e-05
496, 1.55538e-05
497, 1.54332e-05
498, 1.52393e-05
499, 1.50545e-05
500, 1.43837e-05
501, 1.42771e-05
502, 1.40537e-05
503, 1.39757e-05
504, 1.38202e-05
505, 1.36222e-05
506, 1.34209e-05
507, 1.33938e-05
508, 1.30739e-05
509, 1.298e-05
510, 1.29033e-05
511, 1.26545e-05
512, 1.25182e-05
513, 1.26033e-05
514, 1.28902e-05
515, 1.28563e-05
516, 1.24199e-05
517, 1.2385e-05
518, 1.26067e-05
519, 1.18177e-05
520, 1.13482e-05
521, 1.13236e-05
522, 1.13216e-05
523, 1.16706e-05
524, 1.11925e-05
525, 1.10205e-05
526, 1.0517e-05
527, 1.06139e-05
528, 1.06581e-05
529, 1.06929e-05
530, 1.05395e-05
531, 1.05848e-05
532, 1.04873e-05
533, 1.04458e-05
534, 1.03724e-05
535, 1.03528e-05
536, 1.03333e-05
537, 1.01675e-05
538, 1.00932e-05
539, 9.92048e-06
540, 9.86261e-06
541, 9.78435e-06
542, 9.6681e-06
543, 9.50197e-06
544, 9.36821e-06
545, 9.20147e-06
546, 8.95572e-06
547, 8.65019e-06
548, 8.47284e-06
549, 8.18521e-06
550, 7.81886e-06
551, 7.57327e-06
552, 7.34683e-06
553, 7.06745e-06
554, 6.90346e-06
555, 6.71141e-06
556, 6.85783e-06
557, 6.26915e-06
558, 5.94634e-06
559, 5.65571e-06
560, 5.56155e-06
561, 5.44801e-06
562, 5.23051e-06
563, 5.01994e-06
564, 4.88337e-06
565, 4.76325e-06
566, 4.61354e-06
567, 4.49338e-06
568, 4.37497e-06
569, 4.23985e-06
570, 4.2313e-06
571, 4.11625e-06
572, 3.99857e-06
573, 3.98044e-06
574, 3.85126e-06
575, 3.62458e-06
576, 3.48047e-06
577, 3.32384e-06
578, 3.21476e-06
579, 3.07827e-06
580, 2.88426e-06
581, 2.77066e-06
582, 2.67482e-06
583, 2.49355e-06
584, 2.34248e-06
585, 2.22963e-06
586, 2.11399e-06
587, 1.99907e-06
588, 1.8886e-06
589, 1.78744e-06
590, 1.66606e-06
591, 1.57269e-06
592, 1.48551e-06
593, 1.40705e-06
594, 1.31327e-06
595, 1.25344e-06
596, 1.20405e-06
597, 1.15805e-06
598, 1.10391e-06
599, 1.06617e-06
600, 1.03135e-06
601, 9.87364e-07
602, 9.5869e-07
603, 9.44806e-07
604, 9.22725e-07
605, 9.05506e-07
606, 8.80582e-07
607, 8.82963e-07
608, 8.72414e-07
609, 8.65252e-07
610, 8.69089e-07
611, 8.71007e-07
612, 8.59117e-07
613, 8.41274e-07
614, 8.39643e-07
615, 8.5054e-07
616, 8.31816e-07
617, 8.28595e-07
618, 8.25287e-07
619, 8.16333e-07
620, 8.19637e-07
621, 8.12365e-07
622, 7.82742e-07
623, 7.78589e-07
624, 7.72493e-07
625, 7.4541e-07
626, 7.00806e-07
627, 6.73473e-07
628, 6.68836e-07
629, 6.39987e-07
630, 6.13592e-07
631, 5.94544e-07
632, 5.72232e-07
633, 5.37058e-07
634, 5.06737e-07
635, 4.71389e-07
636, 4.48142e-07
637, 4.27205e-07
638, 4.12572e-07
639, 3.8917e-07
640, 3.66885e-07
641, 3.41291e-07
642, 3.2662e-07
643, 3.07769e-07
644, 3.00851e-07
645, 2.83643e-07
646, 2.70815e-07
647, 2.52798e-07
648, 2.40747e-07
649, 2.30265e-07
650, 2.24132e-07
651, 2.15093e-07
652, 1.98643e-07
653, 1.90602e-07
654, 1.83276e-07
655, 1.7459e-07
656, 1.66227e-07
657, 1.60327e-07
658, 1.55761e-07
659, 1.52827e-07
660, 1.51438e-07
661, 1.47975e-07
662, 1.47663e-07
663, 1.39006e-07
664, 1.37164e-07
665, 1.40008e-07
666, 1.39309e-07
667, 1.30113e-07
668, 1.29754e-07
669, 1.30004e-07
670, 1.27185e-07
671, 1.26745e-07
672, 1.26821e-07
673, 1.32525e-07
674, 1.34161e-07
675, 1.26403e-07
676, 1.22141e-07
677, 1.21892e-07
678, 1.22618e-07
679, 1.22091e-07
680, 1.21064e-07
681, 1.19261e-07
682, 1.16898e-07
683, 1.15939e-07
684, 1.13001e-07
685, 1.10962e-07
686, 1.1117e-07
687, 1.09582e-07
688, 1.04723e-07
689, 1.02985e-07
690, 9.98161e-08
691, 9.7372e-08
692, 9.37803e-08
693, 8.9495e-08
694, 8.48521e-08
695, 8.07544e-08
696, 7.73604e-08
697, 7.3766e-08
698, 7.06679e-08
699, 6.65621e-08
700, 6.31839e-08
701, 6.01647e-08
702, 5.71128e-08
703, 5.34518e-08
704, 5.04871e-08
705, 4.94101e-08
706, 4.73362e-08
707, 4.59182e-08
708, 4.5269e-08
709, 4.30981e-08
710, 4.14011e-08
711, 4.01263e-08
712, 3.92772e-08
713, 3.82449e-08
714, 3.78814e-08
715, 3.7143e-08
716, 3.58975e-08
717, 3.56345e-08
718, 3.52485e-08
719, 3.49504e-08
720, 3.50067e-08
721, 3.5045e-08
722, 3.41867e-08
723, 3.34013e-08
724, 3.28412e-08
725, 3.39599e-08
726, 3.31207e-08
727, 3.18241e-08
728, 3.13678e-08
729, 3.08926e-08
730, 3.0595e-08
731, 2.96158e-08
732, 2.91579e-08
733, 2.87145e-08
734, 2.84916e-08
735, 2.77891e-08
736, 2.7637e-08
737, 2.62863e-08
738, 2.60531e-08
739, 2.57664e-08
740, 2.46625e-08
741, 2.37959e-08
742, 2.32956e-08
743, 2.32674e-08
744, 2.31742e-08
745, 2.20377e-08
746, 2.17517e-08
747, 2.06383e-08
748, 1.98445e-08
749, 1.94386e-08
750, 1.9278e-08
751, 1.86409e-08
752, 1.81254e-08
753, 1.76525e-08
754, 1.73557e-08
755, 1.67127e-08
756, 1.62316e-08
757, 1.5771e-08
758, 1.57477e-08
759, 1.52356e-08
760, 1.45332e-08
761, 1.42352e-08
762, 1.37321e-08
763, 1.31939e-08
764, 1.33808e-08
765, 1.35318e-08
766, 1.32461e-08
767, 1.21131e-08
768, 1.14972e-08
769, 1.11471e-08
770, 1.09303e-08
771, 1.05532e-08
772, 1.04468e-08
773, 9.90313e-09
774, 9.67048e-09
775, 9.24576e-09
776, 9.00831e-09
777, 8.51046e-09
778, 8.32823e-09
779, 8.05095e-09
780, 7.81225e-09
781, 7.54421e-09
782, 7.30998e-09
783, 7.09971e-09
784, 6.92699e-09
785, 6.7502e-09
786, 6.53557e-09
787, 6.33962e-09
788, 5.92348e-09
789, 5.96409e-09
790, 5.6971e-09
791, 5.52388e-09
792, 5.60154e-09
793, 5.43638e-09
794, 5.26961e-09
795, 5.15485e-09
796, 4.92024e-09
797, 4.84539e-09
798, 4.77603e-09
799, 4.5391e-09
800, 4.34049e-09
801, 4.33172e-09
802, 4.22167e-09
803, 4.00481e-09
804, 3.8566e-09
805, 3.91958e-09
806, 3.83385e-09
807, 3.67734e-09
808, 3.50457e-09
809, 3.40456e-09
810, 3.35243e-09
811, 3.28663e-09
812, 3.1757e-09
813, 3.12261e-09
814, 3.11027e-09
815, 3.01114e-09
816, 3.02482e-09
817, 2.90416e-09
818, 2.82322e-09
819, 2.8465e-09
820, 2.85585e-09
821, 2.74264e-09
822, 2.65685e-09
823, 2.60892e-09
824, 2.57983e-09
825, 2.57689e-09
826, 2.57744e-09
827, 2.54762e-09
828, 2.50957e-09
829, 2.45766e-09
830, 2.40786e-09
831, 2.38345e-09
832, 2.35824e-09
833, 2.34975e-09
834, 2.31291e-09
835, 2.21658e-09
836, 2.33344e-09
837, 2.29367e-09
838, 2.21807e-09
839, 2.1457e-09
840, 2.05378e-09
841, 1.98328e-09
842, 1.9264e-09
843, 1.89298e-09
844, 1.85891e-09
845, 1.80239e-09
846, 1.73382e-09
847, 1.71381e-09
848, 1.68917e-09
849, 1.66923e-09
850, 1.65527e-09
851, 1.63787e-09
852, 1.63345e-09
853, 1.60369e-09
854, 1.56441e-09
855, 1.55437e-09
856, 1.56256e-09
857, 1.54742e-09
858, 1.54705e-09
859, 1.60279e-09
860, 1.57701e-09
861, 1.51405e-09
862, 1.49616e-09
863, 1.44704e-09
864, 1.4236e-09
865, 1.41635e-09
866, 1.36181e-09
867, 1.34254e-09
868, 1.36669e-09
869, 1.37575e-09
870, 1.24379e-09
871, 1.24343e-09
872, 1.21473e-09
873, 1.1167e-09
874, 1.05639e-09
875, 1.03659e-09
876, 9.92831e-10
877, 9.28304e-10
878, 8.75701e-10
879, 8.58293e-10
880, 8.43768e-10
881, 8.08608e-10
882, 7.43788e-10
883, 7.24066e-10
884, 7.06848e-10
885, 6.74286e-10
886, 6.46536e-10
887, 6.37327e-10
888, 6.11411e-10
889, 5.88257e-10
890, 5.66263e-10
891, 5.49186e-10
892, 5.45278e-10
893, 5.13909e-10
894, 5.00156e-10
895, 4.88464e-10
896, 4.81823e-10
897, 4.6782e-10
898, 4.55241e-10
899, 4.34977e-10
900, 4.22475e-10
901, 4.13174e-10
902, 4.08094e-10
903, 3.94282e-10
904, 3.91287e-10
905, 3.91747e-10
906, 3.86865e-10
907, 3.773e-10
908, 3.71591e-10
909, 3.66161e-10
910, 3.63497e-10
911, 3.68094e-10
912, 3.55256e-10
913, 3.55407e-10
914, 3.4805e-10
915, 3.43397e-10
916, 3.34554e-10
917, 3.51954e-10
918, 3.42395e-10
919, 3.30311e-10
920, 3.12828e-10
921, 3.09482e-10
922, 3.02074e-10
923, 2.93207e-10
924, 2.78206e-10
925, 2.64636e-10
926, 2.66795e-10
927, 2.56686e-10
928, 2.4376e-10
929, 2.34035e-10
930, 2.23754e-10
931, 2.13018e-10
932, 2.05386e-10
933, 1.99822e-10
934, 1.88757e-10
935, 1.81774e-10
936, 1.74952e-10
937, 1.66387e-10
938, 1.60188e-10
939, 1.54808e-10
940, 1.48089e-10
941, 1.4533e-10
942, 1.41628e-10
943, 1.34999e-10
944, 1.28179e-10
945, 1.2411e-10
946, 1.21604e-10
947, 1.19438e-10
948, 1.15953e-10
949, 1.14968e-10
950, 1.12656e-10
951, 1.09054e-10
952, 1.05457e-10
953, 1.02752e-10
954, 9.93495e-11
955, 9.80764e-11
956, 9.59859e-11
957, 9.69802e-11
958, 9.62015e-11
959, 9.26909e-11
960, 8.83333e-11
961, 8.80886e-11
962, 8.48769e-11
963, 8.25487e-11
964, 8.14403e-11
965, 8.06999e-11
966, 7.93708e-11
967, 7.99146e-11
968, 7.71658e-11
969, 7.52115e-11
970, 7.4622e-11
971, 7.25061e-11
972, 7.07366e-11
973, 6.93022e-11
974, 7.1435e-11
975, 7.04892e-11
976, 6.54089e-11
977, 6.40917e-11
978, 6.73365e-11
979, 6.12556e-11
980, 5.95827e-11
981, 5.65007e-11
982, 5.6039e-11
983, 5.4321e-11
984, 5.4035e-11
985, 5.18339e-11
986, 5.11901e-11
987, 4.969e-11
988, 4.76221e-11
989, 4.63376e-11
990, 4.60173e-11
991, 4.52384e-11
992, 4.62339e-11
993, 4.41643e-11
994, 4.17389e-11
995, 4.11461e-11
996, 3.97425e-11
997, 3.88139e-11
998, 3.85148e-11
999, 3.76793e-11
1000, 3.61529e-11
1001, 3.48554e-11
1002, 3.39952e-11
1003, 3.27113e-11
1004, 3.20695e-11
1005, 3.07249e-11
1006, 3.00206e-11
1007, 2.91684e-11
1008, 2.77923e-11
1009, 2.66915e-11
1010, 2.64275e-11
1011, 2.55746e-11
1012, 2.50689e-11
1013, 2.44663e-11
1014, 2.39152e-11
1015, 2.31777e-11
1016, 2.24028e-11
1017, 2.15429e-11
1018, 2.12823e-11
1019, 2.0391e-11
1020, 1.95963e-11
1021, 1.88942e-11
1022, 1.82841e-11
1023, 1.77701e-11
1024, 1.73963e-11
1025, 1.68534e-11
1026, 1.66755e-11
1027, 1.63932e-11
1028, 1.55068e-11
1029, 1.5028e-11
1030, 1.45436e-11
1031, 1.42525e-11
1032, 1.41098e-11
1033, 1.37242e-11
1034, 1.27218e-11
1035, 1.23638e-11
1036, 1.16392e-11
1037, 1.11631e-11
1038, 1.08387e-11
1039, 1.03427e-11
1040, 9.81193e-12
1041, 9.66286e-12
1042, 9.28725e-12
1043, 8.92666e-12
1044, 8.31975e-12
1045, 7.94175e-12
1046, 7.81525e-12
1047, 7.30718e-12
1048, 6.79071e-12
1049, 6.61821e-12
1050, 6.32315e-12
1051, 6.10279e-12
1052, 5.87429e-12
1053, 5.7473e-12
1054, 5.51137e-12
1055, 5.47314e-12
1056, 5.35384e-12
1057, 5.22571e-12
1058, 5.03026e-12
1059, 4.97012e-12
1060, 4.82642e-12
1061, 4.78658e-12
1062, 4.69244e-12
1063, 4.67091e-12
1064, 4.49085e-12
1065, 4.48268e-12
1066, 4.4478e-12
1067, 4.30165e-12
1068, 4.23004e-12
1069, 4.19899e-12
1070, 4.06181e-12
1071, 4.011e-12
1072, 4.11831e-12
1073, 3.90648e-12
1074, 3.75665e-12
1075, 3.55e-12
1076, 3.44964e-12
1077, 3.39833e-12
1078, 3.28572e-12
1079, 3.20203e-12
1080, 3.19039e-12
1081, 3.13151e-12
1082, 3.1782e-12
1083, 3.03133e-12
1084, 2.9296e-12
1085, 2.76881e-12
1086, 2.72266e-12
1087, 2.68779e-12
1088, 2.65441e-12
1089, 2.61701e-12
1090, 2.59252e-12
1091, 2.54929e-12
1092, 2.44823e-12
1093, 2.41613e-12
1094, 2.39865e-12
1095, 2.29084e-12
1096, 2.21011e-12
1097, 2.17499e-12
1098, 2.14344e-12
1099, 2.13812e-12
1100, 2.04385e-12
1101, 1.97722e-12
1102, 1.91598e-12
1103, 1.90948e-12
1104, 1.86543e-12
1105, 1.76922e-12
1106, 1.73086e-12
1107, 1.67484e-12
1108, 1.61934e-12
1109, 1.55545e-12
1110, 1.47928e-12
1111, 1.45115e-12
1112, 1.41618e-12
1113, 1.38052e-12
1114, 1.34878e-12
1115, 1.34756e-12
1116, 1.27071e-12
1117, 1.2524e-12
1118, 1.21736e-12
1119, 1.19805e-12
1120, 1.13677e-12
1121, 1.12751e-12
1122, 1.14409e-12
1123, 1.06179e-12
1124, 1.02971e-12
1125, 1.05255e-12
1126, 9.9868e-13
1127, 9.59971e-13
1128, 9.44947e-13
1129, 9.11493e-13
1130, 9.06276e-13
1131, 8.95752e-13
1132, 8.86465e-13
1133, 8.6877e-13
1134, 8.30312e-13
1135, 8.38973e-13
1136, 8.56364e-13
1137, 8.51695e-13
1138, 8.23783e-13
1139, 8.02345e-13
1140, 7.98076e-13
1141, 8.03189e-13
1142, 7.78649e-13
1143, 7.53894e-13
1144, 7.37924e-13
1145, 6.98561e-13
1146, 6.851e-13
1147, 6.46064e-13
1148, 6.28426e-13
1149, 6.13802e-13
1150, 5.88818e-13
1151, 5.80865e-13
1152, 5.62463e-13
1153, 5.37997e-13
1154, 5.18029e-13
1155, 5.01913e-13
1156, 4.86413e-13
1157, 4.68395e-13
1158, 4.47059e-13
1159, 4.40948e-13
1160, 4.27458e-13
1161, 4.05191e-13
1162, 3.8782e-13
1163, 3.79077e-13
1164, 3.6671e-13
1165, 3.57106e-13
1166, 3.42856e-13
1167, 3.29241e-13
1168, 3.20057e-13
1169, 3.10224e-13
1170, 2.98961e-13
1171, 2.89917e-13
1172, 2.73974e-13
1173, 2.68379e-13
1174, 2.71406e-13
1175, 2.53828e-13
1176, 2.35189e-13
1177, 2.25875e-13
1178, 2.20294e-13
1179, 2.1771e-13
1180, 2.06931e-13
1181, 1.99756e-13
1182, 1.92052e-13
1183, 1.88099e-13
1184, 1.82494e-13
1185, 1.78371e-13
1186, 1.73149e-13
1187, 1.6919e-13
1188, 1.62972e-13
1189, 1.619e-13
1190, 1.60886e-13
1191, 1.55932e-13
1192, 1.52949e-13
1193, 1.51516e-13
1194, 1.49292e-13
1195, 1.49066e-13
1196, 1.43121e-13
1197, 1.37099e-13
1198, 1.32067e-13
1199, 1.3034e-13
1200, 1.30779e-13
1201, 1.24596e-13
1202, 1.19286e-13
1203, 1.14834e-13
1204, 1.08893e-13
1205, 1.04802e-13
1206, 1.00813e-13
1207, 9.64872e-14
1208, 9.30755e-14
1209, 8.85409e-14
1210, 8.45397e-14
1211, 7.99019e-14
1212, 7.75141e-14
1213, 7.4742e-14
1214, 7.05941e-14
1215, 6.67697e-14
1216, 6.39938e-14
1217, 6.16474e-14
1218, 5.96328e-14
1219, 5.91661e-14
1220, 5.686e-14
1221, 5.51098e-14
1222, 5.41504e-14
1223, 5.06874e-14
1224, 5.03544e-14
1225, 5.02086e-14
1226, 4.79648e-14
1227, 4.67145e-14
1228, 4.58146e-14
1229, 4.54874e-14
1230, 4.56437e-14
1231, 4.4719e-14
1232, 4.38207e-14
1233, 4.30689e-14
1234, 4.20923e-14
1235, 4.13956e-14
1236, 4.01427e-14
1237, 3.94899e-14
1238, 3.88743e-14
1239, 3.73232e-14
1240, 3.72214e-14
1241, 3.66255e-14
1242, 3.53265e-14
1243, 3.49367e-14
1244, 3.37047e-14
1245, 3.25378e-14
1246, 3.16192e-14
1247, 3.0405e-14
1248, 3.02923e-14
1249, 2.8708e-14
1250, 2.7732e-14
1251, 2.6704e-14
1252, 2.54564e-14
1253, 2.47381e-14
1254, 2.39848e-14
1255, 2.37371e-14
1256, 2.38482e-14
1257, 2.18038e-14
1258, 2.0543e-14
1259, 2.004e-14
1260, 1.89326e-14
1261, 1.8649e-14
1262, 1.76713e-14
1263, 1.77108e-14
1264, 1.70446e-14
1265, 1.65823e-14
1266, 1.62966e-14
1267, 1.56595e-14
1268, 1.54902e-14
1269, 1.50362e-14
1270, 1.46789e-14
1271, 1.4357e-14
1272, 1.38439e-14
1273, 1.34751e-14
1274, 1.32229e-14
1275, 1.2582e-14
1276, 1.24523e-14
1277, 1.20011e-14
1278, 1.15095e-14
1279, 1.1169e-14
1280, 1.08128e-14
1281, 1.04332e-14
1282, 1.00971e-14
1283, 9.75876e-15


==> Tikz_figures/DCG_residuals_J_E_500.csv <==
i, r 
1, 4.09842
2, 4.25011
3, 3.9207
4, 3.86302
5, 3.31684
6, 3.17385
7, 2.89987
8, 2.62462
9, 2.38344
10, 2.16473
11, 1.9703
12, 1.6824
13, 1.55355
14, 1.40455
15, 1.24869
16, 1.10503
17, 0.99427
18, 0.899417
19, 0.796252
20, 0.723591
21, 0.646609
22, 0.586609
23, 0.52585
24, 0.472649
25, 0.422183
26, 0.385466
27, 0.341189
28, 0.316142
29, 0.280122
30, 0.251073
31, 0.226361
32, 0.209668
33, 0.186946
34, 0.170225
35, 0.155644
36, 0.141607
37, 0.129682
38, 0.12174
39, 0.111485
40, 0.10257
41, 0.0947965
42, 0.088208
43, 0.0786627
44, 0.0742779
45, 0.06836
46, 0.0642488
47, 0.0586884
48, 0.0549819
49, 0.0505218
50, 0.0473283
51, 0.0448828
52, 0.0411305
53, 0.0382542
54, 0.0352261
55, 0.0336007
56, 0.0308645
57, 0.0287568
58, 0.0263455
59, 0.0247578
60, 0.0234126
61, 0.0214292
62, 0.0198314
63, 0.0180228
64, 0.0170353
65, 0.0155651
66, 0.014311
67, 0.0131839
68, 0.0125095
69, 0.0115332
70, 0.0106828
71, 0.00982096
72, 0.00886495
73, 0.00804902
74, 0.00749038
75, 0.00700733
76, 0.00642245
77, 0.0060604
78, 0.0056228
79, 0.00536386
80, 0.00486487
81, 0.00451904
82, 0.00418184
83, 0.00401835
84, 0.00377763
85, 0.00358331
86, 0.00342216
87, 0.00332622
88, 0.00321957
89, 0.00312515
90, 0.00299814
91, 0.00294156
92, 0.0028997
93, 0.00282535
94, 0.00283463
95, 0.00277642
96, 0.00279658
97, 0.00274229
98, 0.00277919
99, 0.00279655
100, 0.00278523
101, 0.00274476
102, 0.00277407
103, 0.00273596
104, 0.00261946
105, 0.00254593
106, 0.00245066
107, 0.00236041
108, 0.00227606
109, 0.00217566
110, 0.00210438
111, 0.00199905
112, 0.00190533
113, 0.00179409
114, 0.00170817
115, 0.00158679
116, 0.00155597
117, 0.00149101
118, 0.00140637
119, 0.00132925
120, 0.00129977
121, 0.00123461
122, 0.00118992
123, 0.00113596
124, 0.00109771
125, 0.00105063
126, 0.00103158
127, 0.000987938
128, 0.000978788
129, 0.00094756
130, 0.000929271
131, 0.000904993
132, 0.00089021
133, 0.000884023
134, 0.000894811
135, 0.000878616
136, 0.000887592
137, 0.000850322
138, 0.000841016
139, 0.000818411
140, 0.000821479
141, 0.000807113
142, 0.000807348
143, 0.000796844
144, 0.000778015
145, 0.000759615
146, 0.000755202
147, 0.000736126
148, 0.000716829
149, 0.000696286
150, 0.000669593
151, 0.000649657
152, 0.00063369
153, 0.000619675
154, 0.00060468
155, 0.000589194
156, 0.000567672
157, 0.000543394
158, 0.000521942
159, 0.000501156
160, 0.000485232
161, 0.000470975
162, 0.000454923
163, 0.00044162
164, 0.000420966
165, 0.000423423
166, 0.000410816
167, 0.000404128
168, 0.000390691
169, 0.000388718
170, 0.000382478
171, 0.000382616
172, 0.00037235
173, 0.000368725
174, 0.000367308
175, 0.000363158
176, 0.000356173
177, 0.000343779
178, 0.00033622
179, 0.000336517
180, 0.000330115
181, 0.000327629
182, 0.00031703
183, 0.000309273
184, 0.00030123
185, 0.000292554
186, 0.000285219
187, 0.000273168
188, 0.00026156
189, 0.000255623
190, 0.000247982
191, 0.000241493
192, 0.000234053
193, 0.000229461
194, 0.000229763
195, 0.000220583
196, 0.00020811
197, 0.000206732
198, 0.000199048
199, 0.00019454
200, 0.000189864
201, 0.000187526
202, 0.000187665
203, 0.000185699
204, 0.000182517
205, 0.000181259
206, 0.000177415
207, 0.000173755
208, 0.000171185
209, 0.000168113
210, 0.000167635
211, 0.000165615
212, 0.000160378
213, 0.000157795
214, 0.000152973
215, 0.000151966
216, 0.000151689
217, 0.000149668
218, 0.000146817
219, 0.000142731
220, 0.000142587
221, 0.00013701
222, 0.000133816
223, 0.000130288
224, 0.000128311
225, 0.000125447
226, 0.000122697
227, 0.000119793
228, 0.000118344
229, 0.000113804
230, 0.000108594
231, 0.000105556
232, 0.000102084
233, 0.000101496
234, 0.000100101
235, 9.78407e-05
236, 9.50861e-05
237, 9.32534e-05
238, 9.12333e-05
239, 8.95423e-05
240, 8.73628e-05
241, 8.65892e-05
242, 8.38779e-05
243, 8.34321e-05
244, 8.29122e-05
245, 8.13549e-05
246, 7.73806e-05
247, 7.51428e-05
248, 7.24069e-05
249, 7.04316e-05
250, 6.82199e-05
251, 6.69753e-05
252, 6.5975e-05
253, 6.67376e-05
254, 6.68338e-05
255, 6.32691e-05
256, 5.99107e-05
257, 5.81941e-05
258, 5.72247e-05
259, 5.61141e-05
260, 5.41279e-05
261, 5.36991e-05
262, 5.31279e-05
263, 5.14186e-05
264, 4.90407e-05
265, 4.72262e-05
266, 4.65262e-05
267, 4.59198e-05
268, 4.53627e-05
269, 4.5051e-05
270, 4.43076e-05
271, 4.30069e-05
272, 4.19952e-05
273, 4.14352e-05
274, 4.08193e-05
275, 4.1247e-05
276, 4.17166e-05
277, 4.05058e-05
278, 3.93399e-05
279, 3.89143e-05
280, 3.82086e-05
281, 3.75998e-05
282, 3.70724e-05
283, 3.59119e-05
284, 3.53563e-05
285, 3.48858e-05
286, 3.45676e-05
287, 3.30721e-05
288, 3.16464e-05
289, 3.08313e-05
290, 2.97461e-05
291, 2.8687e-05
292, 2.73469e-05
293, 2.6417e-05
294, 2.59941e-05
295, 2.44401e-05
296, 2.32908e-05
297, 2.2363e-05
298, 2.17493e-05
299, 2.09179e-05
300, 2.06021e-05
301, 1.9789e-05
302, 1.9218e-05
303, 1.8676e-05
304, 1.80525e-05
305, 1.76873e-05
306, 1.74791e-05
307, 1.72988e-05
308, 1.71387e-05
309, 1.75307e-05
310, 1.76698e-05
311, 1.66268e-05
312, 1.61532e-05
313, 1.63677e-05
314, 1.63067e-05
315, 1.58972e-05
316, 1.53858e-05
317, 1.52438e-05
318, 1.51036e-05
319, 1.49362e-05
320, 1.45063e-05
321, 1.40233e-05
322, 1.37721e-05
323, 1.36016e-05
324, 1.32592e-05
325, 1.28118e-05
326, 1.2694e-05
327, 1.23153e-05
328, 1.17638e-05
329, 1.14453e-05
330, 1.15164e-05
331, 1.12664e-05
332, 1.07032e-05
333, 1.02015e-05
334, 9.90608e-06
335, 9.5873e-06
336, 9.52049e-06
337, 9.24589e-06
338, 9.06097e-06
339, 8.8169e-06
340, 8.73914e-06
341, 8.53122e-06
342, 8.49576e-06
343, 8.35652e-06
344, 8.34676e-06
345, 8.17052e-06
346, 8.01365e-06
347, 7.77737e-06
348, 7.63227e-06
349, 7.30781e-06
350, 7.13575e-06
351, 6.95816e-06
352, 6.84385e-06
353, 6.66199e-06
354, 6.57911e-06
355, 6.48382e-06
356, 6.39148e-06
357, 6.19305e-06
358, 5.89021e-06
359, 5.67066e-06
360, 5.51453e-06
361, 5.41365e-06
362, 5.23773e-06
363, 4.94103e-06
364, 4.72462e-06
365, 4.62074e-06
366, 4.48581e-06
367, 4.34306e-06
368, 4.22358e-06
369, 4.20997e-06
370, 3.94646e-06
371, 3.80208e-06
372, 3.74336e-06
373, 3.65598e-06
374, 3.50469e-06
375, 3.37363e-06
376, 3.2817e-06
377, 3.2069e-06
378, 3.13491e-06
379, 3.04207e-06
380, 2.97482e-06
381, 2.84985e-06
382, 2.755e-06
383, 2.70421e-06
384, 2.66648e-06
385, 2.53203e-06
386, 2.41531e-06
387, 2.33189e-06
388, 2.28433e-06
389, 2.21259e-06
390, 2.08607e-06
391, 2.02313e-06
392, 1.97777e-06
393, 1.98207e-06
394, 1.85606e-06
395, 1.79314e-06
396, 1.74113e-06
397, 1.66226e-06
398, 1.6079e-06
399, 1.54362e-06
400, 1.50512e-06
401, 1.4559e-06
402, 1.4413e-06
403, 1.40651e-06
404, 1.35688e-06
405, 1.34138e-06
406, 1.33655e-06
407, 1.32806e-06
408, 1.33761e-06
409, 1.31678e-06
410, 1.31418e-06
411, 1.29606e-06
412, 1.28733e-06
413, 1.27919e-06
414, 1.2609e-06
415, 1.25521e-06
416, 1.23809e-06
417, 1.22985e-06
418, 1.2153e-06
419, 1.2025e-06
420, 1.16238e-06
421, 1.14625e-06
422, 1.10915e-06
423, 1.08303e-06
424, 1.05812e-06
425, 1.03864e-06
426, 1.02408e-06
427, 1.03192e-06
428, 9.9141e-07
429, 9.34384e-07
430, 8.90718e-07
431, 8.52344e-07
432, 8.10326e-07
433, 7.81543e-07
434, 7.53775e-07
435, 7.38188e-07
436, 7.40095e-07
437, 7.22831e-07
438, 6.95353e-07
439, 6.91577e-07
440, 6.73752e-07
441, 6.63571e-07
442, 6.40274e-07
443, 6.15271e-07
444, 6.13222e-07
445, 6.11295e-07
446, 5.9684e-07
447, 5.84391e-07
448, 5.78763e-07
449, 5.68342e-07
450, 5.67236e-07
451, 5.42674e-07
452, 5.23572e-07
453, 5.07802e-07
454, 4.90569e-07
455, 4.8393e-07
456, 4.66476e-07
457, 4.50059e-07
458, 4.37554e-07
459, 4.21853e-07
460, 3.99538e-07
461, 3.79913e-07
462, 3.59118e-07
463, 3.46545e-07
464, 3.36765e-07
465, 3.20616e-07
466, 3.05345e-07
467, 2.98664e-07
468, 2.87059e-07
469, 2.78089e-07
470, 2.70189e-07
471, 2.6245e-07
472, 2.53045e-07
473, 2.40619e-07
474, 2.31964e-07
475, 2.27015e-07
476, 2.24972e-07
477, 2.17858e-07
478, 2.07438e-07
479, 2.00849e-07
480, 1.99075e-07
481, 1.95956e-07
482, 1.9162e-07
483, 1.93123e-07
484, 1.92036e-07
485, 1.88122e-07
486, 1.84064e-07
487, 1.81601e-07
488, 1.72747e-07
489, 1.63817e-07
490, 1.5861e-07
491, 1.56322e-07
492, 1.48607e-07
493, 1.42028e-07
494, 1.41804e-07
495, 1.39189e-07
496, 1.34633e-07
497, 1.29297e-07
498, 1.26504e-07
499, 1.20328e-07
500, 1.16402e-07
501, 1.12964e-07
502, 1.09401e-07
503, 1.06135e-07
504, 1.029e-07
505, 9.69148e-08
506, 9.41613e-08
507, 9.05413e-08
508, 8.95748e-08
509, 8.59707e-08
510, 8.3143e-08
511, 8.11924e-08
512, 8.08602e-08
513, 7.85765e-08
514, 7.85009e-08
515, 7.81297e-08
516, 7.73024e-08
517, 7.44551e-08
518, 7.34938e-08
519, 7.27975e-08
520, 7.14403e-08
521, 7.03148e-08
522, 6.88905e-08
523, 6.84971e-08
524, 6.73295e-08
525, 6.70672e-08
526, 6.56058e-08
527, 6.52692e-08
528, 6.52612e-08
529, 6.34238e-08
530, 6.02984e-08
531, 5.92324e-08
532, 5.64771e-08
533, 5.53989e-08
534, 5.3911e-08
535, 5.2852e-08
536, 5.17256e-08
537, 5.00259e-08
538, 4.82826e-08
539, 4.77334e-08
540, 4.66792e-08
541, 4.63661e-08
542, 4.51665e-08
543, 4.33143e-08
544, 4.34676e-08
545, 4.41125e-08
546, 4.22107e-08
547, 4.09925e-08
548, 4.05121e-08
549, 3.97954e-08
550, 3.89905e-08
551, 3.90445e-08
552, 3.84237e-08
553, 3.8445e-08
554, 3.77165e-08
555, 3.71703e-08
556, 3.67744e-08
557, 3.62645e-08
558, 3.58812e-08
559, 3.56807e-08
560, 3.53155e-08
561, 3.42296e-08
562, 3.31429e-08
563, 3.24839e-08
564, 3.11335e-08
565, 3.03503e-08
566, 2.87719e-08
567, 2.83256e-08
568, 2.77439e-08
569, 2.64079e-08
570, 2.52274e-08
571, 2.43127e-08
572, 2.33964e-08
573, 2.26814e-08
574, 2.16066e-08
575, 2.12143e-08
576, 2.06386e-08
577, 1.95226e-08
578, 1.84556e-08
579, 1.77447e-08
580, 1.69368e-08
581, 1.63095e-08
582, 1.58199e-08
583, 1.5617e-08
584, 1.50158e-08
585, 1.50465e-08
586, 1.5058e-08
587, 1.49627e-08
588, 1.48174e-08
589, 1.46864e-08
590, 1.46302e-08
591, 1.46721e-08
592, 1.47132e-08
593, 1.47634e-08
594, 1.47645e-08
595, 1.46345e-08
596, 1.48713e-08
597, 1.46601e-08
598, 1.43436e-08
599, 1.43881e-08
600, 1.43361e-08
601, 1.44262e-08
602, 1.39818e-08
603, 1.33317e-08
604, 1.29745e-08
605, 1.26179e-08
606, 1.25519e-08
607, 1.22484e-08
608, 1.18671e-08
609, 1.17093e-08
610, 1.14536e-08
611, 1.10498e-08
612, 1.02536e-08
613, 9.97442e-09
614, 9.73001e-09
615, 9.48569e-09
616, 9.22781e-09
617, 8.7745e-09
618, 8.3846e-09
619, 8.33426e-09
620, 7.8607e-09
621, 7.47022e-09
622, 7.50164e-09
623, 7.23555e-09
624, 6.88566e-09
625, 6.64474e-09
626, 6.38531e-09
627, 6.25896e-09
628, 6.08389e-09
629, 6.13088e-09
630, 5.94116e-09
631, 5.93594e-09
632, 5.64271e-09
633, 5.52675e-09
634, 5.40124e-09
635, 5.39978e-09
636, 5.3069e-09
637, 5.29679e-09
638, 5.2171e-09
639, 5.14499e-09
640, 5.12987e-09
641, 5.17048e-09
642, 5.00218e-09
643, 4.80728e-09
644, 4.64964e-09
645, 4.50549e-09
646, 4.41127e-09
647, 4.3183e-09
648, 4.27157e-09
649, 4.09063e-09
650, 4.02469e-09
651, 3.94576e-09
652, 3.61772e-09
653, 3.38772e-09
654, 3.30345e-09
655, 3.19704e-09
656, 3.06791e-09
657, 2.97503e-09
658, 2.83741e-09
659, 2.80106e-09
660, 2.72277e-09
661, 2.61278e-09
662, 2.55151e-09
663, 2.46362e-09
664, 2.41741e-09
665, 2.39389e-09
666, 2.40149e-09
667, 2.31405e-09
668, 2.21417e-09
669, 2.15438e-09
670, 2.15049e-09
671, 2.14773e-09
672, 2.06625e-09
673, 2.03362e-09
674, 2.0591e-09
675, 1.96352e-09
676, 1.93004e-09
677, 1.90308e-09
678, 1.86612e-09
679, 1.81948e-09
680, 1.76601e-09
681, 1.73988e-09
682, 1.72142e-09
683, 1.67964e-09
684, 1.63799e-09
685, 1.57735e-09
686, 1.60383e-09
687, 1.53222e-09
688, 1.47437e-09
689, 1.43684e-09
690, 1.39617e-09
691, 1.35831e-09
692, 1.32288e-09
693, 1.25613e-09
694, 1.23216e-09
695, 1.20211e-09
696, 1.17539e-09
697, 1.12029e-09
698, 1.09022e-09
699, 1.0448e-09
700, 1.01784e-09
701, 9.84675e-10
702, 9.63256e-10
703, 9.31552e-10
704, 8.95098e-10
705, 8.54346e-10
706, 8.31904e-10
707, 8.12767e-10
708, 8.03359e-10
709, 7.98512e-10
710, 7.43117e-10
711, 7.0655e-10
712, 6.7549e-10
713, 6.56083e-10
714, 6.38916e-10
715, 6.12012e-10
716, 5.87809e-10
717, 5.61689e-10
718, 5.44399e-10
719, 5.25276e-10
720, 5.13002e-10
721, 4.89761e-10
722, 4.72707e-10
723, 4.5643e-10
724, 4.40054e-10
725, 4.28341e-10
726, 4.12208e-10
727, 3.99647e-10
728, 3.81994e-10
729, 3.7192e-10
730, 3.57461e-10
731, 3.44959e-10
732, 3.37679e-10
733, 3.26866e-10
734, 3.19719e-10
735, 3.20862e-10
736, 3.03851e-10
737, 2.85179e-10
738, 2.77287e-10
739, 2.64627e-10
740, 2.54087e-10
741, 2.41248e-10
742, 2.33971e-10
743, 2.26053e-10
744, 2.2094e-10
745, 2.10472e-10
746, 1.99744e-10
747, 1.93471e-10
748, 1.87561e-10
749, 1.79561e-10
750, 1.73457e-10
751, 1.68078e-10
752, 1.61554e-10
753, 1.58401e-10
754, 1.5372e-10
755, 1.49082e-10
756, 1.41576e-10
757, 1.39422e-10
758, 1.34812e-10
759, 1.30052e-10
760, 1.28192e-10
761, 1.25665e-10
762, 1.24106e-10
763, 1.27406e-10
764, 1.21097e-10
765, 1.16739e-10
766, 1.17764e-10
767, 1.16378e-10
768, 1.12734e-10
769, 1.09946e-10
770, 1.07274e-10
771, 1.07799e-10
772, 1.07838e-10
773, 1.03561e-10
774, 1.02276e-10
775, 1.02787e-10
776, 1.0161e-10
777, 9.82219e-11
778, 9.55874e-11
779, 9.39708e-11
780, 9.41361e-11
781, 9.28354e-11
782, 9.03205e-11
783, 8.84774e-11
784, 8.50745e-11
785, 8.28257e-11
786, 8.07103e-11
787, 7.77027e-11
788, 7.43072e-11
789, 7.30139e-11
790, 7.27101e-11
791, 6.83274e-11
792, 6.52218e-11
793, 6.4424e-11
794, 6.16733e-11
795, 5.97993e-11
796, 5.83165e-11
797, 5.50742e-11
798, 5.22095e-11
799, 5.00943e-11
800, 4.82017e-11
801, 4.67864e-11
802, 4.55408e-11
803, 4.42482e-11
804, 4.16798e-11
805, 4.03228e-11
806, 3.91211e-11
807, 3.81091e-11
808, 3.66677e-11
809, 3.51501e-11
810, 3.29933e-11
811, 3.21505e-11
812, 3.07048e-11
813, 2.98351e-11
814, 2.86431e-11
815, 2.76583e-11
816, 2.72558e-11
817, 2.62974e-11
818, 2.52817e-11
819, 2.41441e-11
820, 2.31935e-11
821, 2.21934e-11
822, 2.18169e-11
823, 2.14291e-11
824, 2.11354e-11
825, 2.07856e-11
826, 2.03378e-11
827, 2.00335e-11
828, 1.95478e-11
829, 1.96041e-11
830, 1.93027e-11
831, 1.86532e-11
832, 1.83072e-11
833, 1.81571e-11
834, 1.78085e-11
835, 1.77155e-11
836, 1.73217e-11
837, 1.74175e-11
838, 1.72695e-11
839, 1.67091e-11
840, 1.64367e-11
841, 1.59538e-11
842, 1.56746e-11
843, 1.51028e-11
844, 1.46536e-11
845, 1.41924e-11
846, 1.41639e-11
847, 1.3669e-11
848, 1.3214e-11
849, 1.28018e-11
850, 1.2341e-11
851, 1.17644e-11
852, 1.13855e-11
853, 1.07162e-11
854, 1.0381e-11
855, 9.97472e-12
856, 9.77296e-12
857, 9.40492e-12
858, 9.08697e-12
859, 8.8167e-12
860, 8.68656e-12
861, 8.3252e-12
862, 8.00294e-12
863, 7.73366e-12
864, 7.52818e-12
865, 7.41877e-12
866, 7.28741e-12
867, 7.07818e-12
868, 6.77221e-12
869, 6.85926e-12
870, 6.77561e-12
871, 6.53801e-12
872, 6.33651e-12
873, 6.06892e-12
874, 6.02011e-12
875, 5.97532e-12
876, 5.84954e-12
877, 5.61346e-12
878, 5.52475e-12
879, 5.49974e-12
880, 5.21234e-12
881, 4.9592e-12
882, 4.8001e-12
883, 4.59491e-12
884, 4.51085e-12
885, 4.46125e-12
886, 4.25836e-12
887, 4.0821e-12
888, 3.98252e-12
889, 3.87158e-12
890, 3.76524e-12
891, 3.58238e-12
892, 3.5079e-12
893, 3.42124e-12
894, 3.28433e-12
895, 3.22294e-12
896, 3.1808e-12
897, 3.04349e-12
898, 2.87412e-12
899, 2.75969e-12
900, 2.67336e-12
901, 2.60459e-12
902, 2.54771e-12
903, 2.49808e-12
904, 2.37384e-12
905, 2.29014e-12
906, 2.21564e-12
907, 2.13856e-12
908, 2.04102e-12
909, 1.97931e-12
910, 1.92706e-12
911, 1.89404e-12
912, 1.81137e-12
913, 1.73899e-12
914, 1.71155e-12
915, 1.68314e-12
916, 1.60739e-12
917, 1.58128e-12
918, 1.53903e-12
919, 1.50743e-12
920, 1.47281e-12
921, 1.45275e-12
922, 1.3861e-12
923, 1.35912e-12
924, 1.33492e-12
925, 1.32163e-12
926, 1.30279e-12
927, 1.21582e-12
928, 1.13951e-12
929, 1.11669e-12
930, 1.08673e-12
931, 1.04661e-12
932, 1.04622e-12
933, 1.05085e-12
934, 9.95172e-13
935, 9.48044e-13
936, 9.31213e-13
937, 9.11078e-13
938, 8.81315e-13
939, 8.47873e-13
940, 8.14775e-13
941, 8.08977e-13
942, 8.04349e-13
943, 7.69953e-13
944, 7.46098e-13
945, 7.32511e-13
946, 7.04833e-13
947, 6.95563e-13
948, 6.75643e-13
949, 6.59035e-13
950, 6.4499e-13
951, 6.32142e-13
952, 6.15467e-13
953, 5.95695e-13
954, 5.96642e-13
955, 5.7058e-13
956, 5.58137e-13
957, 5.35329e-13
958, 5.19859e-13
959, 5.03551e-13
960, 4.85343e-13
961, 4.64431e-13
962, 4.47112e-13
963, 4.39387e-13
964, 4.26037e-13
965, 4.14289e-13
966, 3.9657e-13
967, 3.82416e-13
968, 3.67264e-13
969, 3.53872e-13
970, 3.39482e-13
971, 3.22177e-13
972, 3.11761e-13
973, 3.04381e-13
974, 2.97858e-13
975, 2.88677e-13
976, 2.77656e-13
977, 2.73018e-13
978, 2.64126e-13
979, 2.50086e-13
980, 2.41915e-13
981, 2.38707e-13
982, 2.27323e-13
983, 2.15433e-13
984, 2.07213e-13
985, 2.02448e-13
986, 1.90835e-13
987, 1.85183e-13
988, 1.82345e-13
989, 1.79857e-13
990, 1.69438e-13
991, 1.64039e-13
992, 1.55064e-13
993, 1.48714e-13
994, 1.44668e-13
995, 1.39848e-13
996, 1.36263e-13
997, 1.36035e-13
998, 1.29791e-13
999, 1.24909e-13
1000, 1.2e-13
1001, 1.1709e-13
1002, 1.12544e-13
1003, 1.10518e-13
1004, 1.07352e-13
1005, 1.03239e-13
1006, 9.89682e-14
1007, 1.01132e-13
1008, 9.96084e-14
1009, 1.00003e-13
1010, 9.49674e-14
1011, 9.15148e-14
1012, 8.77595e-14
1013, 8.69896e-14
1014, 8.46683e-14
1015, 8.17006e-14
1016, 7.9445e-14
1017, 7.76516e-14
1018, 7.6284e-14
1019, 7.28655e-14
1020, 7.08726e-14
1021, 6.87157e-14
1022, 6.62175e-14
1023, 6.47415e-14
1024, 6.39236e-14
1025, 6.09535e-14
1026, 6.04107e-14
1027, 5.83295e-14
1028, 5.65723e-14
1029, 5.45193e-14
1030, 5.28591e-14
1031, 4.9915e-14
1032, 4.87636e-14
1033, 4.6919e-14
1034, 4.59685e-14
1035, 4.42633e-14
1036, 4.44199e-14
1037, 4.2244e-14
1038, 4.07372e-14
1039, 3.92627e-14
1040, 3.86507e-14
1041, 3.69837e-14
1042, 3.56329e-14
1043, 3.38258e-14
1044, 3.35898e-14
1045, 3.36414e-14
1046, 3.33246e-14
1047, 3.07327e-14
1048, 2.99763e-14
1049, 2.94233e-14
1050, 2.81474e-14
1051, 2.67603e-14
1052, 2.62171e-14
1053, 2.61074e-14
1054, 2.55973e-14
1055, 2.43648e-14
1056, 2.38271e-14
1057, 2.41912e-14
1058, 2.34049e-14
1059, 2.32379e-14
1060, 2.28468e-14
1061, 2.3045e-14
1062, 2.32807e-14
1063, 2.28185e-14
1064, 2.1787e-14
1065, 2.13769e-14
1066, 2.10892e-14
1067, 2.09583e-14
1068, 2.13427e-14
1069, 2.11771e-14
1070, 2.01868e-14
1071, 1.97044e-14
1072, 1.91502e-14
1073, 1.85602e-14
1074, 1.83244e-14
1075, 1.76712e-14
1076, 1.70692e-14
1077, 1.67861e-14
1078, 1.65366e-14
1079, 1.57128e-14
1080, 1.51015e-14
1081, 1.48174e-14
1082, 1.41785e-14
1083, 1.37354e-14
1084, 1.28213e-14
1085, 1.25371e-14
1086, 1.23734e-14
1087, 1.15673e-14
1088, 1.10011e-14
1089, 1.07938e-14
1090, 1.04042e-14
1091, 1.00053e-14
1092, 9.48669e-15


==> Tikz_figures/beam_cpus_time.csv <==
c,p,d500,d500np
1,15.33,9.872,8.343
2,11.037,7.66,6.125
4,8.892,6.786,5.301

==> Tikz_figures/beam_dofs_iterations.csv <==
n,i500,i1000,i2000,i4000
79215,51,56,64,83
404424,53,62,66,73
2260917,57,55,61,64

==> Tikz_figures/beam_sd_iterations.csv <==
sd, j, je, bj, bje
1,10667,10667,0,0
2,6171,4834,113,84
5,3230,2928,186,170
10,2142,1929,197,165
100,838,641,117,72
200,799,624,121,66
500,773,614,116,60
1000,756,607,121,55
2000,735,598,123,59
5000,734,582,170,66
10000,714,541,209,89

==> Tikz_figures/beam_sd_iterations_std.csv <==
sd, j, bj
1,6857,0
2,3306,96
5,1757,173
10,1164,165
100,246,70
200,196,61
500,134,50
1000,96,42
2000,72,36
5000,65,49
10000,60,51

==> Tikz_figures/beam_sd_time.csv <==
sd, j, je, bj, bje
1,253.903,253.903,0,0
2,127.854,159.1370,
5,69.7560,72.8170,
10,47.511,49.059,111.696,107.424
100,20.412,16.392,16.855,12.472
200,23.222,17.378,11.041,8.508
500,21.744,18.256,9.099,7.071
1000,22.333,21.706,11.576,8.334
2000,33.254,29.771,12.722,9.183
5000,81.244,74.715,33.671,22.907
10000,202.309,172.038,76.137,46.443

==> Tikz_figures/beam_sd_time_std.csv <==
sd, j, bj
1,156.980,0
2,67.569,
5,36.7880,
10,24.2280,74.4020
100,6.6110,8.9800
200,5.7750,6.372
500,5.2140,5.2330
1000,5.7710,5.6380
2000,7.4040,7.5080
5000,20.3680,20.1430
10000,30.6280,29.4430

==> Tikz_figures/beam_steps_iterations.csv <==
stp,it,t
1,53,3.869
2,54,3.982
3,60,4.269
4,60,4.223
5,54,3.822
6,56,3.879
7,54,3.799
8,55,3.825
9,56,3.872
10,56,3.910
11,57,3.958
12,60,4.585
13,62,4.318
14,63,4.276
15,63,4.299
16,65,4.387
17,65,4.376
18,65,4.436
19,67,4.512
20,66,4.449
21,69,4.552
22,67,4.610
23,70,4.710
24,70,4.726
25,72,4.829
26,73,4.923
27,74,4.956
28,76,5.041
29,77,5.104
30,78,5.085

==> Tikz_figures/beam_steps_iterations_comparison.csv <==
stp,it_j,it_je,it_bj,it_bje
1,773,614,116,60
2,733,517,119,61
3,776,517,123,63
4,1157,873,126,64
5,864,575,129,61
6,692,390,134,62
7,1055,732,133,60
8,844,461,136,62
9,713,349,140,63
10,804,473,142,63
11,881,401,143,64
12,790,458,144,64
13,809,447,145,65
14,810,405,148,65
15,742,322,152,65
16,853,482,155,66
17,855,463,157,67
18,799,394,158,68
19,833,405,162,69
20,808,369,165,70
21,831,404,167,70
22,839,438,169,71
23,989,554,169,71
24,1003,564,168,70
25,975,635,175,71
26,1005,584,178,73
27,1042,589,180,73
28,1038,413,185,74
29,1183,657,188,75
30,1128,568,191,76

==> Tikz_figures/beam_steps_time_comparison.csv <==
stp,t_j,t_je,t_bj,t_bje,p
1,21.673,16.687,9.23,4.422,8.937
2,19.287,14.904,7.625,4.363,8.975
3,19.873,13.846,7.773,4.436,8.72
4,29.151,23.227,7.889,4.468,8.622
5,21.707,15.089,7.849,4.252,8.548
6,17.473,10.416,8.256,6.028,8.659
7,26.699,19.254,8.24,4.229,8.642
8,21.149,12.131,8.336,4.306,8.915
9,18.02,9.396,8.644,4.412,8.752
10,20.19,12.616,8.701,4.369,8.725
11,22.072,10.718,8.754,4.466,8.718
12,19.808,12.312,9.484,4.493,8.782
13,20.261,11.816,9.937,4.532,8.758
14,20.287,10.746,9.026,4.651,8.635
15,18.798,8.653,9.453,4.652,8.719
16,21.532,12.721,9.502,4.696,8.753
17,21.3,12.24,10.863,4.690,8.623
18,19.984,10.563,9.75,4.688,8.723
19,21.119,10.884,10.26,4.734,8.836
20,20.282,9.671,10.015,4.863,8.719
21,20.643,10.727,10.081,4.793,8.765
22,21.19,11.641,10.225,4.868,8.831
23,24.804,14.795,10.444,4.918,8.817
24,24.951,14.843,10.582,4.959,8.731
25,24.47,16.41,10.976,5.002,8.723
26,25.255,15.519,10.931,5.187,8.725
27,26.108,18.735,11.24,5.131,8.773
28,26.09,10.902,11.435,5.134,8.718
29,29.572,17.279,11.457,5.141,8.776
30,28.138,14.951,11.622,5.240,8.775

==> Tikz_figures/blade_subdomain_it_t.csv <==
sd,it,t,it_c,t_c
1000,157,546.285,158,594.100
2000,115,323.291,115,353.033
5000,91,246.730,91,254.882
10000,77,270.544,77,278.613
20000,64,329.852,64,326.408
50000,44,709.651,44,

==> Tikz_figures/bracket_steps_iterations.csv <==
stp,it_bje,it_je
1,76,1045
2,76,1031
3,76,1027
4,76,1067
5,75,1051
6,76,1039
7,76,1075
8,76,1040
9,76,1053
10,76,1040
11,75,1025
12,76,1049
13,76,1051
14,76,1091
15,77,1072

==> Tikz_figures/bracket_steps_time.csv <==
stp,t_bje,t_je
1,52.567,313.015
2,52.697,295.516
3,52.735,298.009
4,53.345,318.344
5,52.539,307.655
6,53.047,309.285
7,54.976,321.956
8,53.242,304.961
9,52.968,306.146
10,56.127,300.169
11,52.53,295.151
12,53.054,303.762
13,53.589,303.601
14,53.375,313.574
15,53.831,303.604

==> Tikz_figures/bracket_subdomain_iterations_time.csv <==
sd,bje,bjet,je,jet
10,,,3180,1.3610e+03
100,111,661.8330,1580,362.8970
200,105,324.1200,1488,355.8600
500,92,144.6860
1000,87,93.3350,1293,304.0010
2001,87,85.0740,
3000,82,82.5930
5000,76,83.3710,1044,323.3220
10000,101,125.1560,860,386.1950

==> Tikz_figures/bracket_subdomain_iterations_time_std.csv <==
sd,bje,bjet,je,jet
10,,,2470,551.7350
100,111,621.5450,1130,260.9900
200,105,297.9990,1070,251.5090
500,92,129.8590
1000,88,101.5010,903,212.1770
2001,87,80.001,
3000,82,78.4880
5000,75,79.5770,729,232.5240
10000,99,122.8860,616,283.3170
